Maunakea Spectroscopic Explorer exposure time calculator for end-to-end simulator: to optimizing spectrograph design and observing simulation

The Maunakea Spectroscopic Explorer (MSE) project will provide multi-object spectroscopy in the optical and near-infrared bands using an 11.25-m aperture telescope, repurposing the original Canada-France-Hawaii Telescope (CFHT) site. MSE will observe 4,332 objects per single exposure with a field of view of 1.5 square degrees, utilizing two spectrographs with low-moderate (R$\sim$3,000, 6,000) and high (R$\approx$30,000) spectral resolution. In general, an exposure time calculator (ETC) is used to estimate the performance of an observing system by calculating a signal-to-noise ratio (S/N) and exposure time. We present the design of the MSE exposure time calculator (ETC), which has four calculation modes (S/N, exposure time, S/N trend with wavelength, and S/N trend with magnitude) and incorporates the MSE system requirements as specified in the Conceptual Design. The MSE ETC currently allows for user-defined inputs of target AB magnitude, water vapor, airmass, and sky brightness AB magnitude (additional user inputs can be provided depending on computational mode). The ETC is built using Python 3.7 and features a graphical user interface that allows for cross-platform use. The development process of the ETC software follows an Agile methodology and utilizes the Unified Modeling Language (UML) diagrams to visualize the software architecture. We also describe the testing and verification of the MSE ETC.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
